Deployment Optimization for Meta-material Based Internet of Things

In this paper, we propose a Meta-IoT system to achieve ubiquitous deployment and pervasive sensing for future Internet of Things (IoT). In such a system, sensors are composed of dedicated meta-materials whose frequency response of wireless signal is sensitive to environmental conditions. Therefore, we can obtain sensing results from reflected signals through Meta-IoT devices and the energy supplies for IoT devices can be removed. Nevertheless, in the Meta-IoT system, because the positions of the Meta-IoT devices decide the interference among the reflected signals, which may make the sensing results of different positions hard to be distinguished and the estimation function should integrate the results to reconstruct 3D distribution. It is a challenge to optimize the positions of the Meta-IoT devices to ensure sensing accuracy of 3D environmental conditions. To handle this challenge, we establish a mathematical model of Meta-IoT devices' sensing and transmission to calculate the interference between Meta-IoT devices. Then, an algorithm is proposed to jointly minimize the interference and reconstruction error by optimizing the Meta-IoT devices' position and the estimation function. The simulation results verify that the proposed system can obtain a 3D environmental conditions' distribution with high accuracy.

==> figures/SRR/h.txt <==
5                     -0.61085833
5.001                     -0.61572084
5.002                     -0.62064102
5.003                     -0.62561977
5.004                     -0.63065799
5.005                     -0.63575662
5.006                      -0.6409166
5.007                     -0.64613889
5.008                     -0.65142448
5.009                     -0.65677436
5.01                     -0.66218957
5.011                     -0.66767114
5.012                     -0.67322013
5.013                     -0.67883763
5.014                     -0.68452473
5.015                     -0.69028256
5.016                     -0.69611228
5.017                     -0.70201504
5.018                     -0.70799204
5.019                     -0.71404449
5.02                     -0.72017365
5.021                     -0.72638077
5.022                     -0.73266714
5.023                     -0.73903408
5.024                     -0.74548293
5.025                     -0.75201507
5.026                     -0.75863189
5.027                     -0.76533482
5.028                     -0.77212532
5.029                     -0.77900487
5.03                     -0.78597498
5.031                     -0.79303721
5.032                     -0.80019313
5.033                     -0.80744436
5.034                     -0.81479254
5.035                     -0.82223936
5.036                     -0.82978652
5.037                     -0.83743579
5.038                     -0.84518894
5.039                      -0.8530478
5.04                     -0.86101424
5.041                     -0.86909016
5.042                     -0.87727752
5.043                     -0.88557828
5.044                     -0.89399449
5.045                     -0.90252821
5.046                     -0.91118156
5.047                     -0.91995671
5.048                     -0.92885586
5.049                     -0.93788128
5.05                     -0.94703526
5.051                     -0.95632017
5.052                     -0.96573841
5.053                     -0.97529246
5.054                     -0.98498481
5.055                     -0.99481806
5.056                      -1.0047948
5.057                      -1.0149178
5.058                      -1.0251897
5.059                      -1.0356133
5.06                      -1.0461916
5.061                      -1.0569275
5.062                      -1.0678239
5.063                       -1.078884
5.064                      -1.0901108
5.065                      -1.1015077
5.066                      -1.1130778
5.067                      -1.1248245
5.068                      -1.1367513
5.069                      -1.1488616
5.07                      -1.1611592
5.071                      -1.1736476
5.072                      -1.1863306
5.073                       -1.199212
5.074                      -1.2122959
5.075                      -1.2255862
5.076                      -1.2390871
5.077                      -1.2528027
5.078                      -1.2667374
5.079                      -1.2808957
5.08                       -1.295282
5.081                      -1.3099009
5.082                      -1.3247573
5.083                      -1.3398559
5.084                      -1.3552018
5.085                      -1.3707999
5.086                      -1.3866556
5.087                      -1.4027742
5.088                       -1.419161
5.089                      -1.4358217
5.09                       -1.452762
5.091                      -1.4699878
5.092                       -1.487505
5.093                      -1.5053198
5.094                      -1.5234385
5.095                      -1.5418676
5.096                      -1.5606135
5.097                      -1.5796831
5.098                      -1.5990832
5.099                      -1.6188211
5.1                      -1.6389038
5.101                      -1.6593388
5.102                      -1.6801338
5.103                      -1.7012964
5.104                      -1.7228348
5.105                       -1.744757
5.106                      -1.7670714
5.107                      -1.7897866
5.108                      -1.8129114
5.109                      -1.8364547
5.11                      -1.8604257
5.111                      -1.8848338
5.112                      -1.9096887
5.113                      -1.9350002
5.114                      -1.9607785
5.115                      -1.9870339
5.116                       -2.013777
5.117                      -2.0410186
5.118                      -2.0687698
5.119                       -2.097042
5.12                      -2.1258468
5.121                       -2.155196
5.122                      -2.1851019
5.123                      -2.2155769
5.124                      -2.2466338
5.125                      -2.2782854
5.126                      -2.3105453
5.127                      -2.3434269
5.128                      -2.3769442
5.129                      -2.4111114
5.13                      -2.4459431
5.131                       -2.481454
5.132                      -2.5176595
5.133                      -2.5545749
5.134                       -2.592216
5.135                      -2.6305991
5.136                      -2.6697405
5.137                       -2.709657
5.138                      -2.7503658
5.139                      -2.7918844
5.14                      -2.8342304
5.141                      -2.8774219
5.142                      -2.9214775
5.143                      -2.9664157
5.144                      -3.0122557
5.145                      -3.0590168
5.146                      -3.1067186
5.147                       -3.155381
5.148                      -3.2050243
5.149                      -3.2556689
5.15                      -3.3073355
5.151                       -3.360045
5.152                      -3.4138185
5.153                      -3.4686774
5.154                      -3.5246431
5.155                      -3.5817372
5.156                      -3.6399814
5.157                      -3.6993974
5.158                      -3.7600069
5.159                      -3.8218316
5.16                       -3.884893
5.161                      -3.9492128
5.162                      -4.0148119
5.163                      -4.0817115
5.164                      -4.1499319
5.165                      -4.2194933
5.166                      -4.2904152
5.167                      -4.3627165
5.168                      -4.4364152
5.169                      -4.5115284
5.17                      -4.5880722
5.171                      -4.6660614
5.172                      -4.7455095
5.173                      -4.8264283
5.174                      -4.9088278
5.175                      -4.9927161
5.176                       -5.078099
5.177                      -5.1649795
5.178                      -5.2533583
5.179                      -5.3432323
5.18                      -5.4345954
5.181                      -5.5274375
5.182                       -5.621744
5.183                      -5.7174959
5.184                      -5.8146688
5.185                      -5.9132327
5.186                      -6.0131514
5.187                      -6.1143819
5.188                      -6.2168736
5.189                      -6.3205682
5.19                      -6.4253982
5.191                       -6.531287
5.192                      -6.6381478
5.193                      -6.7458825
5.194                      -6.8543815
5.195                      -6.9635227
5.196                      -7.0731705
5.197                      -7.1831752
5.198                      -7.2933722
5.199                      -7.4035812
5.2                      -7.5136059
5.201                      -7.6232329
5.202                      -7.7322318
5.203                      -7.8403545
5.204                      -7.9473356
5.205                       -8.052892
5.206                      -8.1567235
5.207                      -8.2585141
5.208                       -8.357932
5.209                      -8.4546321
5.21                      -8.5482572
5.211                      -8.6384406
5.212                      -8.7248091
5.213                      -8.8069859
5.214                      -8.8845943
5.215                      -8.9572623
5.216                      -9.0246266
5.217                      -9.0863377
5.218                      -9.1420643
5.219                      -9.1914992
5.22                      -9.2343633
5.221                       -9.270411
5.222                       -9.299434
5.223                      -9.3212656
5.224                      -9.3357832
5.225                      -9.3429115
5.226                      -9.3426229
5.227                       -9.334939
5.228                      -9.3199295
5.229                      -9.2977113
5.23                      -9.2684458
5.231                      -9.2323361
5.232                      -9.1896233
5.233                      -9.1405819
5.234                      -9.0855155
5.235                      -9.0247519
5.236                      -8.9586376
5.237                      -8.8875335
5.238                      -8.8118097
5.239                      -8.7318409
5.24                      -8.6480029
5.241                       -8.560668
5.242                      -8.4702023
5.243                      -8.3769627
5.244                      -8.2812943
5.245                       -8.183529
5.246                      -8.0839834
5.247                      -7.9829579
5.248                      -7.8807364
5.249                       -7.777585
5.25                      -7.6737527
5.251                      -7.5694707
5.252                      -7.4649533
5.253                       -7.360398
5.254                      -7.2559858
5.255                      -7.1518826
5.256                      -7.0482389
5.257                      -6.9451914
5.258                      -6.8428634
5.259                      -6.7413656
5.26                       -6.640797
5.261                      -6.5412454
5.262                      -6.4427889
5.263                      -6.3454956
5.264                      -6.2494252
5.265                      -6.1546292
5.266                      -6.0611519
5.267                      -5.9690305
5.268                      -5.8782961
5.269                      -5.7889743
5.27                      -5.7010854
5.271                      -5.6146448
5.272                       -5.529664
5.273                      -5.4461503
5.274                      -5.3641077
5.275                      -5.2835371
5.276                      -5.2044364
5.277                      -5.1268011
5.278                      -5.0506245
5.279                      -4.9758976
5.28                      -4.9026099
5.281                      -4.8307493
5.282                      -4.7603021
5.283                      -4.6912535
5.284                      -4.6235878
5.285                      -4.5572882
5.286                       -4.492337
5.287                      -4.4287161
5.288                      -4.3664068
5.289                      -4.3053897
5.29                      -4.2456453
5.291                      -4.1871536
5.292                      -4.1298947
5.293                      -4.0738481
5.294                      -4.0189936
5.295                      -3.9653107
5.296                      -3.9127791
5.297                      -3.8613784
5.298                      -3.8110883
5.299                      -3.7618888
5.3                      -3.7137598
5.301                      -3.6666816
5.302                      -3.6206346
5.303                      -3.5755993
5.304                      -3.5315567
5.305                      -3.4884879
5.306                      -3.4463743
5.307                      -3.4051977
5.308                      -3.3649399
5.309                      -3.3255833
5.31                      -3.2871105
5.311                      -3.2495044
5.312                      -3.2127482
5.313                      -3.1768255
5.314                      -3.1417203
5.315                      -3.1074166
5.316                       -3.073899
5.317                      -3.0411525
5.318                      -3.0091622
5.319                      -2.9779136
5.32                      -2.9473926
5.321                      -2.9175854
5.322                      -2.8884785
5.323                      -2.8600586
5.324                       -2.832313
5.325                       -2.805229
5.326                      -2.7787945
5.327                      -2.7529974
5.328                      -2.7278261
5.329                      -2.7032693
5.33                      -2.6793159
5.331                      -2.6559552
5.332                      -2.6331767
5.333                      -2.6109701
5.334                      -2.5893255
5.335                      -2.5682334
5.336                      -2.5476843
5.337                       -2.527669
5.338                      -2.5081787
5.339                      -2.4892048
5.34                       -2.470739
5.341                       -2.452773
5.342                      -2.4352991
5.343                      -2.4183095
5.344                      -2.4017968
5.345                      -2.3857539
5.346                      -2.3701739
5.347                      -2.3550499
5.348                      -2.3403754
5.349                      -2.3261441
5.35                        -2.31235
5.351                      -2.2989871
5.352                      -2.2860498
5.353                      -2.2735325
5.354                      -2.2614299
5.355                       -2.249737
5.356                      -2.2384488
5.357                      -2.2275605
5.358                      -2.2170677
5.359                       -2.206966
5.36                      -2.1972512
5.361                      -2.1879192
5.362                      -2.1789662
5.363                      -2.1703887
5.364                      -2.1621829
5.365                      -2.1543457
5.366                      -2.1468739
5.367                      -2.1397644
5.368                      -2.1330144
5.369                      -2.1266213
5.37                      -2.1205824
5.371                      -2.1148953
5.372                       -2.109558
5.373                      -2.1045683
5.374                      -2.0999243
5.375                      -2.0956241
5.376                      -2.0916663
5.377                      -2.0880492
5.378                      -2.0847717
5.379                      -2.0818324
5.38                      -2.0792304
5.381                      -2.0769647
5.382                      -2.0750346
5.383                      -2.0734395
5.384                       -2.072179
5.385                      -2.0712526
5.386                      -2.0706602
5.387                      -2.0704018
5.388                      -2.0704775
5.389                      -2.0708875
5.39                      -2.0716321
5.391                      -2.0727119
5.392                      -2.0741276
5.393                      -2.0758799
5.394                      -2.0779698
5.395                      -2.0803985
5.396                       -2.083167
5.397                      -2.0862768
5.398                      -2.0897295
5.399                      -2.0935266
5.4                      -2.0976701
5.401                      -2.1021617
5.402                      -2.1070037
5.403                      -2.1121984
5.404                       -2.117748
5.405                      -2.1236552
5.406                      -2.1299226
5.407                      -2.1365532
5.408                      -2.1435499
5.409                       -2.150916
5.41                      -2.1586547
5.411                      -2.1667695
5.412                      -2.1752641
5.413                      -2.1841424
5.414                      -2.1934082
5.415                      -2.2030658
5.416                      -2.2131195
5.417                      -2.2235737
5.418                      -2.2344331
5.419                      -2.2457026
5.42                      -2.2573871
5.421                      -2.2694919
5.422                      -2.2820223
5.423                      -2.2949839
5.424                      -2.3083825
5.425                      -2.3222239
5.426                      -2.3365143
5.427                        -2.35126
5.428                      -2.3664675
5.429                      -2.3821435
5.43                      -2.3982949
5.431                      -2.4149288
5.432                      -2.4320525
5.433                      -2.4496735
5.434                      -2.4677996
5.435                      -2.4864386
5.436                      -2.5055988
5.437                      -2.5252883
5.438                      -2.5455159
5.439                      -2.5662902
5.44                      -2.5876203
5.441                      -2.6095153
5.442                      -2.6319846
5.443                       -2.655038
5.444                      -2.6786851
5.445                      -2.7029362
5.446                      -2.7278014
5.447                      -2.7532913
5.448                      -2.7794165
5.449                       -2.806188
5.45                      -2.8336168
5.451                      -2.8617144
5.452                      -2.8904921
5.453                      -2.9199617
5.454                      -2.9501352
5.455                      -2.9810245
5.456                      -3.0126419
5.457                      -3.0449998
5.458                      -3.0781108
5.459                      -3.1119876
5.46                      -3.1466431
5.461                      -3.1820901
5.462                      -3.2183418
5.463                      -3.2554113
5.464                      -3.2933118
5.465                      -3.3320565
5.466                      -3.3716587
5.467                      -3.4121316
5.468                      -3.4534886
5.469                      -3.4957427
5.47                       -3.538907
5.471                      -3.5829945
5.472                      -3.6280178
5.473                      -3.6739895
5.474                      -3.7209219
5.475                      -3.7688269
5.476                       -3.817716
5.477                      -3.8676003
5.478                      -3.9184904
5.479                      -3.9703963
5.48                      -4.0233274
5.481                      -4.0772923
5.482                      -4.1322987
5.483                      -4.1883533
5.484                       -4.245462
5.485                      -4.3036294
5.486                      -4.3628588
5.487                       -4.423152
5.488                      -4.4845093
5.489                      -4.5469294
5.49                       -4.610409
5.491                      -4.6749427
5.492                       -4.740523
5.493                      -4.8071397
5.494                      -4.8747804
5.495                      -4.9434293
5.496                      -5.0130679
5.497                      -5.0836741
5.498                      -5.1552224
5.499                      -5.2276832
5.5                      -5.3010229
5.501                      -5.3752034
5.502                      -5.4501818
5.503                      -5.5259101
5.504                       -5.602335
5.505                      -5.6793975
5.506                      -5.7570323
5.507                      -5.8351681
5.508                      -5.9137266
5.509                      -5.9926226
5.51                      -6.0717638
5.511                        -6.15105
5.512                      -6.2303733
5.513                      -6.3096178
5.514                      -6.3886593
5.515                      -6.4673652
5.516                      -6.5455945
5.517                      -6.6231979
5.518                      -6.7000177
5.519                      -6.7758879
5.52                      -6.8506348
5.521                      -6.9240772
5.522                      -6.9960269
5.523                      -7.0662894
5.524                      -7.1346647
5.525                      -7.2009485
5.526                      -7.2649327
5.527                      -7.3264072
5.528                      -7.3851613
5.529                      -7.4409848
5.53                      -7.4936702
5.531                       -7.543014
5.532                       -7.588819
5.533                       -7.630896
5.534                       -7.669066
5.535                      -7.7031616
5.536                      -7.7330296
5.537                      -7.7585325
5.538                        -7.77955
5.539                      -7.7959809
5.54                      -7.8077443
5.541                      -7.8147805
5.542                       -7.817052
5.543                      -7.8145438
5.544                      -7.8072639
5.545                      -7.7952429
5.546                      -7.7785336
5.547                      -7.7572106
5.548                      -7.7313689
5.549                      -7.7011228
5.55                      -7.6666044
5.551                      -7.6279623
5.552                      -7.5853593
5.553                      -7.5389708
5.554                       -7.488983
5.555                      -7.4355906
5.556                      -7.3789956
5.557                      -7.3194046
5.558                      -7.2570281
5.559                      -7.1920782
5.56                      -7.1247679
5.561                      -7.0553098
5.562                      -6.9839158
5.563                      -6.9107971
5.564                      -6.8361658
5.565                      -6.7602378
5.566                      -6.6832407
5.567                      -6.6054297
5.568                      -6.5271231
5.569                      -6.4487722
5.57                      -6.3709124
5.571                      -6.2908874
5.572                      -6.1967145
5.573                      -6.1105196
5.574                      -6.0297845
5.575                      -5.9493324
5.576                      -5.8687871
5.577                      -5.7882926
5.578                      -5.7080036
5.579                      -5.6280457
5.58                      -5.5485213
5.581                       -5.469516
5.582                      -5.3911026
5.583                      -5.3133443
5.584                      -5.2362963
5.585                      -5.1600068
5.586                      -5.0845181
5.587                      -5.0098673
5.588                      -4.9360864
5.589                      -4.8632033
5.59                      -4.7912419
5.591                      -4.7202225
5.592                      -4.6501619
5.593                       -4.581074
5.594                        -4.51297
5.595                      -4.4458583
5.596                      -4.3797452
5.597                      -4.3146346
5.598                      -4.2505286
5.599                      -4.1874276
5.6                      -4.1253302
5.601                      -4.0642336
5.602                      -4.0041336
5.603                      -3.9450248
5.604                       -3.886901
5.605                      -3.8297545
5.606                      -3.7735771
5.607                      -3.7183598
5.608                      -3.6640926
5.609                      -3.6107653
5.61                      -3.5583668
5.611                      -3.5068857
5.612                      -3.4563103
5.613                      -3.4066283
5.614                      -3.3578272
5.615                      -3.3098943
5.616                      -3.2628166
5.617                      -3.2165812
5.618                      -3.1711746
5.619                      -3.1265837
5.62                      -3.0827949
5.621                       -3.039795
5.622                      -2.9975705
5.623                      -2.9561079
5.624                      -2.9153939
5.625                      -2.8754153
5.626                      -2.8361587
5.627                      -2.7976111
5.628                      -2.7597593
5.629                      -2.7225905
5.63                       -2.686092
5.631                      -2.6502509
5.632                      -2.6150549
5.633                      -2.5804916
5.634                      -2.5465488
5.635                      -2.5132144
5.636                      -2.4804766
5.637                      -2.4483239
5.638                      -2.4167445
5.639                      -2.3857273
5.64                      -2.3552611
5.641                       -2.325335
5.642                      -2.2959382
5.643                      -2.2670601
5.644                      -2.2386904
5.645                      -2.2108188
5.646                      -2.1834354
5.647                      -2.1565304
5.648                       -2.130094
5.649                      -2.1041169
5.65                      -2.0785898
5.651                      -2.0535037
5.652                      -2.0288495
5.653                      -2.0046186
5.654                      -1.9808024
5.655                      -1.9573926
5.656                      -1.9343809
5.657                      -1.9117593
5.658                        -1.88952
5.659                      -1.8676551
5.66                      -1.8461573
5.661                      -1.8250191
5.662                      -1.8042332
5.663                      -1.7837926
5.664                      -1.7636904
5.665                      -1.7439197
5.666                       -1.724474
5.667                      -1.7053468
5.668                      -1.6865316
5.669                      -1.6680223
5.67                      -1.6498129
5.671                      -1.6318973
5.672                      -1.6142697
5.673                      -1.5969245
5.674                      -1.5798561
5.675                       -1.563059
5.676                      -1.5465279
5.677                      -1.5302576
5.678                       -1.514243
5.679                       -1.498479
5.68                      -1.4829609
5.681                      -1.4676839
5.682                      -1.4526432
5.683                      -1.4378343
5.684                      -1.4232528
5.685                      -1.4088943
5.686                      -1.3947544
5.687                      -1.3808291
5.688                      -1.3671142
5.689                      -1.3536058
5.69                      -1.3402999
5.691                      -1.3271926
5.692                      -1.3142803
5.693                      -1.3015593
5.694                      -1.2890259
5.695                      -1.2766767
5.696                      -1.2645083
5.697                      -1.2525173
5.698                      -1.2407003
5.699                      -1.2290543
5.7                       -1.217576
5.701                      -1.2062623
5.702                      -1.1951103
5.703                       -1.184117
5.704                      -1.1732795
5.705                       -1.162595
5.706                      -1.1520607
5.707                      -1.1416739
5.708                       -1.131432
5.709                      -1.1213323
5.71                      -1.1113724
5.711                      -1.1015497
5.712                      -1.0918618
5.713                      -1.0823063
5.714                      -1.0728809
5.715                      -1.0635833
5.716                      -1.0544113
5.717                      -1.0453627
5.718                      -1.0364353
5.719                       -1.027627
5.72                      -1.0189358
5.721                      -1.0103596
5.722                      -1.0018965
5.723                      -0.9935446
5.724                      -0.9853019
5.725                      -0.9771666
5.726                     -0.96913687
5.727                     -0.96121093
5.728                     -0.95338703
5.729                     -0.94566347
5.73                     -0.93803856
5.731                     -0.93051066
5.732                     -0.92307815
5.733                     -0.91573947
5.734                     -0.90849307
5.735                     -0.90133742
5.736                     -0.89427104
5.737                     -0.88729247
5.738                     -0.88040029
5.739                     -0.87359309
5.74                      -0.8668695
5.741                     -0.86022817
5.742                     -0.85366779
5.743                     -0.84718704
5.744                     -0.84078468
5.745                     -0.83445944
5.746                     -0.82821012
5.747                      -0.8220355
5.748                     -0.81593442
5.749                     -0.80990572
5.75                     -0.80394826
5.751                     -0.79806095
5.752                     -0.79224269
5.753                     -0.78649241
5.754                     -0.78080907
5.755                     -0.77519163
5.756                     -0.76963909
5.757                     -0.76415045
5.758                     -0.75872475
5.759                     -0.75336102
5.76                     -0.74805833
5.761                     -0.74281577
5.762                     -0.73763242
5.763                     -0.73250741
5.764                     -0.72743986
5.765                     -0.72242892
5.766                     -0.71747375
5.767                     -0.71257353
5.768                     -0.70772744
5.769                     -0.70293469
5.77                     -0.69819451
5.771                     -0.69350613
5.772                     -0.68886879
5.773                     -0.68428176
5.774                      -0.6797443
5.775                     -0.67525572
5.776                      -0.6708153
5.777                     -0.66642235
5.778                     -0.66207621
5.779                     -0.65777621
5.78                     -0.65352169
5.781                     -0.64931201
5.782                     -0.64514655
5.783                     -0.64102468
5.784                     -0.63694579
5.785                     -0.63290929
5.786                     -0.62891459
5.787                      -0.6249611
5.788                     -0.62104827
5.789                     -0.61717553
5.79                     -0.61334233
5.791                     -0.60954814
5.792                     -0.60579241
5.793                     -0.60207464
5.794                     -0.59839431
5.795                      -0.5947509
5.796                     -0.59114394
5.797                     -0.58757292
5.798                     -0.58403736
5.799                     -0.58053681
5.8                     -0.57707078
5.801                     -0.57363883
5.802                     -0.57024051
5.803                     -0.56687536
5.804                     -0.56354297
5.805                      -0.5602429
5.806                     -0.55697472
5.807                     -0.55373803
5.808                     -0.55053242
5.809                     -0.54735749
5.81                     -0.54421284
5.811                     -0.54109808
5.812                     -0.53801284
5.813                     -0.53495673
5.814                     -0.53192939
5.815                     -0.52893045
5.816                     -0.52595955
5.817                     -0.52301634
5.818                     -0.52010048
5.819                     -0.51721161
5.82                     -0.51434941
5.821                     -0.51151355
5.822                     -0.50870369
5.823                     -0.50591951
5.824                      -0.5031607
5.825                     -0.50042695
5.826                     -0.49771795
5.827                      -0.4950334
5.828                       -0.492373
5.829                     -0.48973645
5.83                     -0.48712347
5.831                     -0.48453378
5.832                     -0.48196709
5.833                     -0.47942313
5.834                     -0.47690162
5.835                     -0.47440231
5.836                     -0.47192491
5.837                     -0.46946919
5.838                     -0.46703487
5.839                     -0.46462171
5.84                     -0.46222946
5.841                     -0.45985787
5.842                      -0.4575067
5.843                     -0.45517572
5.844                     -0.45286469
5.845                     -0.45057337
5.846                     -0.44830155
5.847                     -0.44604899
5.848                     -0.44381549
5.849                      -0.4416008
5.85                     -0.43940474
5.851                     -0.43722707
5.852                      -0.4350676
5.853                     -0.43292611
5.854                     -0.43080241
5.855                     -0.42869629
5.856                     -0.42660756
5.857                     -0.42453602
5.858                     -0.42248148
5.859                     -0.42044375
5.86                     -0.41842265
5.861                     -0.41641798
5.862                     -0.41442958
5.863                     -0.41245726
5.864                     -0.41050085
5.865                     -0.40856016
5.866                     -0.40663504
5.867                      -0.4047253
5.868                     -0.40283079
5.869                     -0.40095134
5.87                     -0.39908678
5.871                     -0.39723696
5.872                     -0.39540172
5.873                      -0.3935809
5.874                     -0.39177435
5.875                     -0.38998191
5.876                     -0.38820344
5.877                     -0.38643879
5.878                     -0.38468782
5.879                     -0.38295037
5.88                     -0.38122631
5.881                      -0.3795155
5.882                      -0.3778178
5.883                     -0.37613307
5.884                     -0.37446118
5.885                       -0.372802
5.886                     -0.37115539
5.887                     -0.36952122
5.888                     -0.36789937
5.889                     -0.36628972
5.89                     -0.36469213
5.891                     -0.36310648
5.892                     -0.36153265
5.893                     -0.35997053
5.894                     -0.35841999
5.895                     -0.35688092
5.896                      -0.3553532
5.897                     -0.35383672
5.898                     -0.35233137
5.899                     -0.35083703
5.9                      -0.3493536
5.901                     -0.34788096
5.902                     -0.34641902
5.903                     -0.34496766
5.904                     -0.34352678
5.905                     -0.34209628
5.906                     -0.34067605
5.907                       -0.339266
5.908                     -0.33786603
5.909                     -0.33647604
5.91                     -0.33509593
5.911                     -0.33372561
5.912                     -0.33236498
5.913                     -0.33101395
5.914                     -0.32967242
5.915                     -0.32834032
5.916                     -0.32701754
5.917                     -0.32570399
5.918                      -0.3243996
5.919                     -0.32310427
5.92                     -0.32181792
5.921                     -0.32054046
5.922                     -0.31927181
5.923                     -0.31801189
5.924                     -0.31676062
5.925                      -0.3155179
5.926                     -0.31428368
5.927                     -0.31305786
5.928                     -0.31184037
5.929                     -0.31063113
5.93                     -0.30943007
5.931                     -0.30823711
5.932                     -0.30705217
5.933                     -0.30587519
5.934                     -0.30470609
5.935                     -0.30354479
5.936                     -0.30239124
5.937                     -0.30124535
5.938                     -0.30010706
5.939                      -0.2989763
5.94                     -0.29785301
5.941                     -0.29673711
5.942                     -0.29562854
5.943                     -0.29452724
5.944                     -0.29343313
5.945                     -0.29234616
5.946                     -0.29126626
5.947                     -0.29019338
5.948                     -0.28912744
5.949                     -0.28806839
5.95                     -0.28701616
5.951                     -0.28597071
5.952                     -0.28493196
5.953                     -0.28389986
5.954                     -0.28287435
5.955                     -0.28185538
5.956                     -0.28084289
5.957                     -0.27983682
5.958                     -0.27883712
5.959                     -0.27784373
5.96                      -0.2768566
5.961                     -0.27587567
5.962                      -0.2749009
5.963                     -0.27393223
5.964                     -0.27296961
5.965                     -0.27201298
5.966                      -0.2710623
5.967                     -0.27011752
5.968                     -0.26917859
5.969                     -0.26824545
5.97                     -0.26731807
5.971                     -0.26639638
5.972                     -0.26548035
5.973                     -0.26456993
5.974                     -0.26366507
5.975                     -0.26276573
5.976                     -0.26187186
5.977                     -0.26098341
5.978                     -0.26010034
5.979                     -0.25922261
5.98                     -0.25835017
5.981                     -0.25748298
5.982                       -0.256621
5.983                     -0.25576419
5.984                     -0.25491249
5.985                     -0.25406588
5.986                     -0.25322431
5.987                     -0.25238775
5.988                     -0.25155614
5.989                     -0.25072945
5.99                     -0.24990765
5.991                     -0.24909069
5.992                     -0.24827853
5.993                     -0.24747114
5.994                     -0.24666848
5.995                     -0.24587052
5.996                      -0.2450772
5.997                     -0.24428851
5.998                      -0.2435044
5.999                     -0.24272483
6                     -0.24194978



==> figures/SRR/v.txt <==
5                     -0.40782086
5.001                     -0.41015776
5.002                     -0.41251368
5.003                     -0.4148888
5.004                     -0.41728333
5.005                     -0.41969748
5.006                     -0.42213146
5.007                     -0.42458548
5.008                     -0.42705976
5.009                     -0.42955452
5.01                     -0.43206997
5.011                     -0.43460635
5.012                     -0.43716387
5.013                     -0.43974277
5.014                     -0.44234329
5.015                     -0.44496565
5.016                      -0.4476101
5.017                     -0.45027688
5.018                     -0.45296623
5.019                     -0.45567842
5.02                     -0.45841367
5.021                     -0.46117227
5.022                     -0.46395445
5.023                      -0.4667605
5.024                     -0.46959066
5.025                     -0.47244522
5.026                     -0.47532445
5.027                     -0.47822862
5.028                     -0.48115802
5.029                     -0.48411292
5.03                     -0.48709363
5.031                     -0.49010044
5.032                     -0.49313363
5.033                     -0.49619352
5.034                     -0.49928041
5.035                      -0.5023946
5.036                     -0.50553642
5.037                     -0.50870618
5.038                      -0.5119042
5.039                     -0.51513082
5.04                     -0.51838636
5.041                     -0.52167116
5.042                     -0.52498557
5.043                     -0.52832993
5.044                     -0.53170459
5.045                     -0.53510991
5.046                     -0.53854625
5.047                     -0.54201398
5.048                     -0.54551347
5.049                      -0.5490451
5.05                     -0.55260925
5.051                     -0.55620631
5.052                     -0.55983667
5.053                     -0.56350074
5.054                     -0.56719892
5.055                     -0.57093163
5.056                     -0.57469927
5.057                     -0.57850228
5.058                     -0.58234109
5.059                     -0.58621613
5.06                     -0.59012785
5.061                     -0.59407669
5.062                     -0.59806311
5.063                     -0.60208759
5.064                     -0.60615058
5.065                     -0.61025256
5.066                     -0.61439403
5.067                     -0.61857546
5.068                     -0.62279737
5.069                     -0.62706026
5.07                     -0.63136464
5.071                     -0.63571103
5.072                     -0.64009998
5.073                     -0.64453201
5.074                     -0.64900767
5.075                     -0.65352752
5.076                     -0.65809213
5.077                     -0.66270206
5.078                      -0.6673579
5.079                     -0.67206024
5.08                     -0.67680969
5.081                     -0.68160684
5.082                     -0.68645232
5.083                     -0.69134675
5.084                     -0.69629079
5.085                     -0.70128507
5.086                     -0.70633026
5.087                     -0.71142702
5.088                     -0.71657604
5.089                       -0.721778
5.09                     -0.72703362
5.091                      -0.7323436
5.092                     -0.73770867
5.093                     -0.74312957
5.094                     -0.74860704
5.095                     -0.75414185
5.096                     -0.75973478
5.097                     -0.76538659
5.098                     -0.77109811
5.099                     -0.77687014
 5.1                      -0.7827035
5.101                     -0.78859903
5.102                     -0.79455759
5.103                     -0.80058005
5.104                     -0.80666728
5.105                     -0.81282019
5.106                     -0.81903969
5.107                     -0.82532669
5.108                     -0.83168215
5.109                     -0.83810703
5.11                     -0.84460229
5.111                     -0.85116894
5.112                     -0.85780797
5.113                     -0.86452042
5.114                     -0.87130732
5.115                     -0.87816974
5.116                     -0.88510875
5.117                     -0.89212546
5.118                     -0.89922098
5.119                     -0.90639645
5.12                     -0.91365302
5.121                     -0.92099187
5.122                     -0.92841419
5.123                      -0.9359212
5.124                     -0.94351415
5.125                     -0.95119429
5.126                      -0.9589629
5.127                      -0.9668213
5.128                      -0.9747708
5.129                     -0.98281277
5.13                     -0.99094858
5.131                     -0.99917962
5.132                      -1.0075073
5.133                      -1.0159332
5.134                      -1.0244586
5.135                      -1.0330852
5.136                      -1.0418143
5.137                      -1.0506477
5.138                      -1.0595869
5.139                      -1.0686334
5.14                      -1.0777891
5.141                      -1.0870554
5.142                      -1.0964342
5.143                      -1.1059272
5.144                      -1.1155361
5.145                      -1.1252628
5.146                      -1.1351091
5.147                      -1.1450769
5.148                      -1.1551681
5.149                      -1.1653846
5.15                      -1.1757285
5.151                      -1.1862016
5.152                      -1.1968062
5.153                      -1.2075443
5.154                       -1.218418
5.155                      -1.2294295
5.156                       -1.240581
5.157                      -1.2518749
5.158                      -1.2633134
5.159                      -1.2748988
5.16                      -1.2866336
5.161                      -1.2985201
5.162                       -1.310561
5.163                      -1.3227588
5.164                      -1.3351159
5.165                      -1.3476351
5.166                      -1.3603191
5.167                      -1.3731706
5.168                      -1.3861925
5.169                      -1.3993875
5.17                      -1.4127586
5.171                      -1.4263088
5.172                      -1.4400411
5.173                      -1.4539586
5.174                      -1.4680645
5.175                      -1.4823619
5.176                      -1.4968542
5.177                      -1.5115448
5.178                       -1.526437
5.179                      -1.5415344
5.18                      -1.5568404
5.181                      -1.5723589
5.182                      -1.5880934
5.183                      -1.6040478
5.184                      -1.6202259
5.185                      -1.6366317
5.186                      -1.6532693
5.187                      -1.6701427
5.188                      -1.6872562
5.189                       -1.704614
5.19                      -1.7222206
5.191                      -1.7400805
5.192                      -1.7581981
5.193                      -1.7765782
5.194                      -1.7952256
5.195                      -1.8141451
5.196                      -1.8333418
5.197                      -1.8528207
5.198                       -1.872587
5.199                      -1.8926461
 5.2                      -1.9130033
5.201                      -1.9336643
5.202                      -1.9546347
5.203                      -1.9759203
5.204                       -1.997527
5.205                       -2.019461
5.206                      -2.0417284
5.207                      -2.0643355
5.208                      -2.0872888
5.209                      -2.1105949
5.21                      -2.1342607
5.211                      -2.1582931
5.212                       -2.182699
5.213                      -2.2074859
5.214                       -2.232661
5.215                      -2.2582321
5.216                      -2.2842068
5.217                       -2.310593
5.218                       -2.337399
5.219                       -2.364633
5.22                      -2.3923035
5.221                      -2.4204193
5.222                      -2.4489893
5.223                      -2.4780225
5.224                      -2.5075283
5.225                      -2.5375164
5.226                      -2.5679964
5.227                      -2.5989784
5.228                      -2.6304728
5.229                      -2.6624899
5.23                      -2.6950406
5.231                       -2.728136
5.232                      -2.7617873
5.233                      -2.7960062
5.234                      -2.8308044
5.235                      -2.8661943
5.236                      -2.9021882
5.237                      -2.9387989
5.238                      -2.9760396
5.239                      -3.0139238
5.24                      -3.0524651
5.241                      -3.0916778
5.242                      -3.1315763
5.243                      -3.1721755
5.244                      -3.2134907
5.245                      -3.2555376
5.246                      -3.2983322
5.247                       -3.341891
5.248                      -3.3862309
5.249                      -3.4313694
5.25                      -3.4773243
5.251                      -3.5241139
5.252                       -3.571757
5.253                      -3.6202731
5.254                      -3.6696819
5.255                       -3.720004
5.256                      -3.7712603
5.257                      -3.8234724
5.258                      -3.8766625
5.259                      -3.9308535
5.26                      -3.9860688
5.261                      -4.0423326
5.262                      -4.0996697
5.263                      -4.1581059
5.264                      -4.2176674
5.265                      -4.2783813
5.266                      -4.3402757
5.267                      -4.4033793
5.268                      -4.4677219
5.269                      -4.5333341
5.27                      -4.6002473
5.271                      -4.6684943
5.272                      -4.7381086
5.273                      -4.8091248
5.274                      -4.8815788
5.275                      -4.9555076
5.276                      -5.0309493
5.277                      -5.1079436
5.278                      -5.1865311
5.279                      -5.2667542
5.28                      -5.3486566
5.281                      -5.4322835
5.282                      -5.5176818
5.283                         -5.6049
5.284                      -5.6939885
5.285                      -5.7849995
5.286                      -5.8779872
5.287                      -5.9730078
5.288                      -6.0701197
5.289                      -6.1693836
5.29                      -6.2708627
5.291                      -6.3746227
5.292                      -6.4807318
5.293                      -6.5892615
5.294                      -6.7002859
5.295                      -6.8138826
5.296                      -6.9301323
5.297                      -7.0491197
5.298                       -7.170933
5.299                      -7.2956646
 5.3                      -7.4234113
5.301                      -7.5542745
5.302                      -7.6883606
5.303                      -7.8257811
5.304                      -7.9666533
5.305                      -8.1111006
5.306                      -8.2592529
5.307                      -8.4112468
5.308                      -8.5672268
5.309                       -8.727345
5.31                      -8.8917627
5.311                        -9.06065
5.312                      -9.2341876
5.313                      -9.4125667
5.314                      -9.5959907
5.315                      -9.7846755
5.316                      -9.9788511
5.317                      -10.178763
5.318                      -10.384671
5.319                      -10.596857
5.32                      -10.815618
5.321                      -11.041274
5.322                       -11.27417
5.323                      -11.514673
5.324                      -11.763181
5.325                      -12.020119
5.326                      -12.285948
5.327                      -12.561165
5.328                      -12.846304
5.329                      -13.141944
5.33                      -13.448711
5.331                      -13.767282
5.332                      -14.098385
5.333                       -14.44281
5.334                      -14.801403
5.335                      -15.175075
5.336                      -15.564794
5.337                      -15.971588
5.338                      -16.396525
5.339                      -16.840703
5.34                      -17.305206
5.341                      -17.791056
5.342                      -18.299114
5.343                      -18.829942
5.344                      -19.383582
5.345                      -19.959217
5.346                      -20.554671
5.347                      -21.165676
5.348                      -21.784856
5.349                      -22.400405
5.35                      -22.994609
5.351                      -23.542646
5.352                      -24.012665
5.353                      -24.368515
5.354                      -24.576164
5.355                      -24.612726
5.356                      -24.474073
5.357                      -24.176341
5.358                      -23.750275
5.359                      -23.232158
5.36                      -22.656059
5.361                      -22.049695
5.362                      -21.433485
5.363                      -20.821391
5.364                      -20.222363
5.365                      -19.641757
5.366                      -19.082469
5.367                      -18.545782
5.368                      -18.031943
5.369                      -17.540562
5.37                      -17.070873
5.371                      -16.621906
5.372                      -16.192589
5.373                      -15.781826
5.374                       -15.38853
5.375                      -15.011657
5.376                      -14.650212
5.377                       -14.30326
5.378                      -13.969929
5.379                      -13.649407
5.38                       -13.34094
5.381                       -13.04383
5.382                      -12.757432
5.383                      -12.481147
5.384                      -12.214423
5.385                      -11.956748
5.386                      -11.707647
5.387                       -11.46668
5.388                      -11.233438
5.389                      -11.007542
5.39                      -10.788638
5.391                      -10.576396
5.392                      -10.370508
5.393                      -10.170688
5.394                       -9.976667
5.395                       -9.788193
5.396                      -9.6050299
5.397                      -9.4269561
5.398                      -9.2537633
5.399                      -9.0852553
 5.4                      -8.9212473
5.401                      -8.7615647
5.402                       -8.606043
5.403                      -8.4545264
5.404                      -8.3068673
5.405                      -8.1629262
5.406                      -8.0225705
5.407                      -7.8856744
5.408                      -7.7521184
5.409                      -7.6217887
5.41                      -7.4945771
5.411                      -7.3703805
5.412                      -7.2491004
5.413                       -7.130643
5.414                      -7.0149186
5.415                      -6.9018414
5.416                      -6.7913294
5.417                      -6.6833041
5.418                      -6.5776903
5.419                      -6.4744159
5.42                      -6.3734117
5.421                      -6.2746113
5.422                       -6.177951
5.423                      -6.0833694
5.424                      -5.9908077
5.425                      -5.9002091
5.426                      -5.8115191
5.427                      -5.7246851
5.428                      -5.6396566
5.429                      -5.5563846
5.43                      -5.4748221
5.431                      -5.3949237
5.432                      -5.3166455
5.433                      -5.2399451
5.434                      -5.1647817
5.435                      -5.0911156
5.436                      -5.0189087
5.437                      -4.9481239
5.438                      -4.8787255
5.439                      -4.8106788
5.44                      -4.7439503
5.441                      -4.6785075
5.442                      -4.6143189
5.443                      -4.5513541
5.444                      -4.4895834
5.445                      -4.4289781
5.446                      -4.3695106
5.447                      -4.3111536
5.448                      -4.2538812
5.449                      -4.1976679
5.45                      -4.1424889
5.451                      -4.0883203
5.452                      -4.0351388
5.453                      -3.9829218
5.454                      -3.9316474
5.455                       -3.881294
5.456                       -3.831841
5.457                      -3.7832681
5.458                      -3.7355557
5.459                      -3.6886846
5.46                      -3.6426363
5.461                      -3.5973926
5.462                       -3.552936
5.463                      -3.5092492
5.464                      -3.4663156
5.465                      -3.4241189
5.466                      -3.3826432
5.467                      -3.3418732
5.468                      -3.3017938
5.469                      -3.2623903
5.47                      -3.2236485
5.471                      -3.1855545
5.472                      -3.1480947
5.473                      -3.1112558
5.474                      -3.0750251
5.475                      -3.0393898
5.476                      -3.0043379
5.477                      -2.9698572
5.478                      -2.9359361
5.479                      -2.9025633
5.48                      -2.8697277
5.481                      -2.8374183
5.482                      -2.8056247
5.483                      -2.7743365
5.484                      -2.7435436
5.485                      -2.7132362
5.486                      -2.6834046
5.487                      -2.6540396
5.488                      -2.6251319
5.489                      -2.5966726
5.49                      -2.5686529
5.491                      -2.5410644
5.492                      -2.5138986
5.493                      -2.4871474
5.494                      -2.4608029
5.495                      -2.4348572
5.496                      -2.4093028
5.497                      -2.3841322
5.498                      -2.3593381
5.499                      -2.3349135
 5.5                      -2.3108514
5.501                       -2.287145
5.502                      -2.2637876
5.503                      -2.2407727
5.504                       -2.218094
5.505                      -2.1957453
5.506                      -2.1737204
5.507                      -2.1520134
5.508                      -2.1306185
5.509                      -2.1095299
5.51                      -2.0887421
5.511                      -2.0682496
5.512                       -2.048047
5.513                       -2.028129
5.514                      -2.0084905
5.515                      -1.9891264
5.516                      -1.9700318
5.517                      -1.9512017
5.518                      -1.9326315
5.519                      -1.9143163
5.52                      -1.8962516
5.521                      -1.8784327
5.522                      -1.8608551
5.523                      -1.8435144
5.524                       -1.826406
5.525                      -1.8095255
5.526                      -1.7928684
5.527                      -1.7764302
5.528                      -1.7602061
5.529                      -1.7441913
5.53                      -1.7283807
5.531                      -1.7127685
5.532                      -1.6973482
5.533                      -1.6821122
5.534                      -1.6670506
5.535                      -1.6521498
5.536                      -1.6373899
5.537                      -1.6227375
5.538                      -1.6081313
5.539                      -1.5934407
5.54                      -1.5783416
5.541                      -1.5619308
5.542                      -1.5444754
5.543                       -1.539839
5.544                      -1.5300753
5.545                      -1.5173148
5.546                      -1.5043432
5.547                      -1.4915139
5.548                      -1.4788696
5.549                      -1.4664086
5.55                      -1.4541229
5.551                      -1.4420046
5.552                      -1.4300474
5.553                      -1.4182459
5.554                      -1.4065956
5.555                      -1.3950926
5.556                      -1.3837335
5.557                      -1.3725151
5.558                      -1.3614345
5.559                      -1.3504892
5.56                      -1.3396766
5.561                      -1.3289943
5.562                      -1.3184401
5.563                      -1.3080118
5.564                      -1.2977073
5.565                      -1.2875246
5.566                      -1.2774618
5.567                      -1.2675168
5.568                      -1.2576879
5.569                      -1.2479733
5.57                      -1.2383712
5.571                      -1.2288798
5.572                      -1.2194975
5.573                      -1.2102226
5.574                      -1.2010535
5.575                      -1.1919886
5.576                      -1.1830264
5.577                      -1.1741654
5.578                       -1.165404
5.579                      -1.1567408
5.58                      -1.1481743
5.581                      -1.1397033
5.582                      -1.1313261
5.583                      -1.1230417
5.584                      -1.1148485
5.585                      -1.1067453
5.586                      -1.0987307
5.587                      -1.0908037
5.588                      -1.0829628
5.589                      -1.0752069
5.59                      -1.0675348
5.591                      -1.0599453
5.592                      -1.0524372
5.593                      -1.0450095
5.594                       -1.037661
5.595                      -1.0303906
5.596                      -1.0231973
5.597                      -1.0160799
5.598                      -1.0090375
5.599                       -1.002069
 5.6                     -0.99517338
5.601                     -0.98834972
5.602                     -0.98159701
5.603                     -0.97491429
5.604                     -0.96830063
5.605                     -0.96175511
5.606                     -0.95527681
5.607                     -0.94886484
5.608                     -0.94251832
5.609                     -0.93623638
5.61                     -0.93001818
5.611                     -0.92386287
5.612                     -0.91776964
5.613                     -0.91173767
5.614                     -0.90576616
5.615                     -0.89985433
5.616                     -0.89400142
5.617                     -0.88820665
5.618                     -0.88246929
5.619                     -0.87678859
5.62                     -0.87116384
5.621                     -0.86559432
5.622                     -0.86007933
5.623                     -0.85461819
5.624                      -0.8492102
5.625                     -0.84385471
5.626                     -0.83855106
5.627                      -0.8332986
5.628                      -0.8280967
5.629                     -0.82294472
5.63                     -0.81784205
5.631                     -0.81278808
5.632                     -0.80778222
5.633                     -0.80282387
5.634                     -0.79791247
5.635                     -0.79304742
5.636                     -0.78822819
5.637                     -0.78345421
5.638                     -0.77872493
5.639                     -0.77403983
5.64                     -0.76939838
5.641                     -0.76480006
5.642                     -0.76024435
5.643                     -0.75573076
5.644                     -0.75125879
5.645                     -0.74682795
5.646                     -0.74243777
5.647                     -0.73808777
5.648                     -0.73377749
5.649                     -0.72950647
5.65                     -0.72527426
5.651                     -0.72108042
5.652                     -0.71692452
5.653                     -0.71280612
5.654                      -0.7087248
5.655                     -0.70468015
5.656                     -0.70067177
5.657                     -0.69669924
5.658                     -0.69276217
5.659                     -0.68886018
5.66                     -0.68499288
5.661                     -0.68115989
5.662                     -0.67736085
5.663                     -0.67359539
5.664                     -0.66986315
5.665                     -0.66616377
5.666                     -0.66249692
5.667                     -0.65886224
5.668                      -0.6552594
5.669                     -0.65168807
5.67                     -0.64814791
5.671                     -0.64463861
5.672                     -0.64115983
5.673                     -0.63771128
5.674                     -0.63429262
5.675                     -0.63090355
5.676                     -0.62754376
5.677                     -0.62421293
5.678                     -0.62091076
5.679                     -0.61763695
5.68                     -0.61439116
5.681                      -0.6111731
5.682                     -0.60798244
5.683                     -0.60481886
5.684                     -0.60168202
5.685                     -0.59857159
5.686                      -0.5954872
5.687                      -0.5924285
5.688                      -0.5893951
5.689                      -0.5863866
5.69                     -0.58340259
5.691                     -0.58044264
5.692                     -0.57750627
5.693                     -0.57459302
5.694                     -0.57170237
5.695                     -0.56883381
5.696                     -0.56598677
5.697                     -0.56316071
5.698                     -0.56035504
5.699                     -0.55756917
 5.7                     -0.55480253
5.701                     -0.55205454
5.702                     -0.54932465
5.703                     -0.54661234
5.704                     -0.54391713
5.705                      -0.5412386
5.706                      -0.5385764
5.707                     -0.53593024
5.708                     -0.53329993
5.709                     -0.53068535
5.71                     -0.52808646
5.711                     -0.52550333
5.712                     -0.52293606
5.713                     -0.52038483
5.714                     -0.51784988
5.715                     -0.51533148
5.716                     -0.51282989
5.717                     -0.51034542
5.718                     -0.50787834
5.719                     -0.50542892
5.72                     -0.50299738
5.721                     -0.50058392
5.722                     -0.49818871
5.723                     -0.49581185
5.724                     -0.49345342
5.725                     -0.49111344
5.726                     -0.48879192
5.727                      -0.4864888
5.728                       -0.484204
5.729                     -0.48193743
5.73                     -0.47968894
5.731                     -0.47745839
5.732                      -0.4752456
5.733                      -0.4730504
5.734                     -0.47087259
5.735                     -0.46871198
5.736                     -0.46656835
5.737                      -0.4644415
5.738                     -0.46233121
5.739                     -0.46023728
5.74                      -0.4581595
5.741                     -0.45609766
5.742                     -0.45405155
5.743                     -0.45202098
5.744                     -0.45000573
5.745                     -0.44800563
5.746                     -0.44602048
5.747                     -0.44405009
5.748                     -0.44209428
5.749                     -0.44015287
5.75                     -0.43822569
5.751                     -0.43631257
5.752                     -0.43441335
5.753                     -0.43252786
5.754                     -0.43065594
5.755                     -0.42879744
5.756                     -0.42695222
5.757                     -0.42512011
5.758                     -0.42330099
5.759                     -0.42149471
5.76                     -0.41970112
5.761                     -0.41792011
5.762                     -0.41615152
5.763                     -0.41439525
5.764                     -0.41265115
5.765                      -0.4109191
5.766                     -0.40919899
5.767                     -0.40749069
5.768                     -0.40579409
5.769                     -0.40410906
5.77                      -0.4024355
5.771                      -0.4007733
5.772                     -0.39912234
5.773                     -0.39748252
5.774                     -0.39585373
5.775                     -0.39423587
5.776                     -0.39262883
5.777                     -0.39103251
5.778                     -0.38944682
5.779                     -0.38787165
5.78                     -0.38630691
5.781                     -0.38475251
5.782                     -0.38320834
5.783                     -0.38167432
5.784                     -0.38015035
5.785                     -0.37863635
5.786                     -0.37713222
5.787                     -0.37563788
5.788                     -0.37415323
5.789                     -0.37267821
5.79                     -0.37121271
5.791                     -0.36975666
5.792                     -0.36830998
5.793                     -0.36687257
5.794                     -0.36544437
5.795                     -0.36402529
5.796                     -0.36261526
5.797                     -0.36121419
5.798                     -0.35982201
5.799                     -0.35843865
 5.8                     -0.35706402
5.801                     -0.35569806
5.802                     -0.35434069
5.803                     -0.35299184
5.804                     -0.35165144
5.805                     -0.35031941
5.806                     -0.34899569
5.807                     -0.34768021
5.808                      -0.3463729
5.809                     -0.34507369
5.81                     -0.34378252
5.811                     -0.34249931
5.812                     -0.34122401
5.813                     -0.33995655
5.814                     -0.33869686
5.815                     -0.33744488
5.816                     -0.33620055
5.817                      -0.3349638
5.818                     -0.33373458
5.819                     -0.33251282
5.82                     -0.33129847
5.821                     -0.33009146
5.822                     -0.32889173
5.823                     -0.32769923
5.824                      -0.3265139
5.825                     -0.32533569
5.826                     -0.32416452
5.827                     -0.32300036
5.828                     -0.32184314
5.829                     -0.32069281
5.83                     -0.31954932
5.831                      -0.3184126
5.832                     -0.31728262
5.833                     -0.31615931
5.834                     -0.31504262
5.835                     -0.31393251
5.836                     -0.31282891
5.837                     -0.31173179
5.838                     -0.31064108
5.839                     -0.30955674
5.84                     -0.30847873
5.841                     -0.30740699
5.842                     -0.30634147
5.843                     -0.30528213
5.844                     -0.30422892
5.845                     -0.30318179
5.846                     -0.30214069
5.847                     -0.30110559
5.848                     -0.30007643
5.849                     -0.29905317
5.85                     -0.29803577
5.851                     -0.29702417
5.852                     -0.29601835
5.853                     -0.29501825
5.854                     -0.29402382
5.855                     -0.29303504
5.856                     -0.29205186
5.857                     -0.29107422
5.858                     -0.29010211
5.859                     -0.28913546
5.86                     -0.28817425
5.861                     -0.28721842
5.862                     -0.28626795
5.863                      -0.2853228
5.864                     -0.28438291
5.865                     -0.28344826
5.866                     -0.28251881
5.867                     -0.28159451
5.868                     -0.28067534
5.869                     -0.27976125
5.87                      -0.2788522
5.871                     -0.27794817
5.872                     -0.27704911
5.873                     -0.27615498
5.874                     -0.27526576
5.875                     -0.27438141
5.876                     -0.27350188
5.877                     -0.27262716
5.878                     -0.27175719
5.879                     -0.27089196
5.88                     -0.27003142
5.881                     -0.26917554
5.882                     -0.26832429
5.883                     -0.26747763
5.884                     -0.26663554
5.885                     -0.26579798
5.886                     -0.26496492
5.887                     -0.26413632
5.888                     -0.26331216
5.889                     -0.26249241
5.89                     -0.26167702
5.891                     -0.26086598
5.892                     -0.26005926
5.893                     -0.25925681
5.894                     -0.25845862
5.895                     -0.25766465
5.896                     -0.25687488
5.897                     -0.25608927
5.898                      -0.2553078
5.899                     -0.25453043
 5.9                     -0.25375715
5.901                     -0.25298791
5.902                      -0.2522227
5.903                     -0.25146149
5.904                     -0.25070424
5.905                     -0.24995094
5.906                     -0.24920155
5.907                     -0.24845605
5.908                     -0.24771441
5.909                     -0.24697661
5.91                     -0.24624261
5.911                      -0.2455124
5.912                     -0.24478595
5.913                     -0.24406324
5.914                     -0.24334423
5.915                      -0.2426289
5.916                     -0.24191723
5.917                      -0.2412092
5.918                     -0.24050478
5.919                     -0.23980394
5.92                     -0.23910667
5.921                     -0.23841293
5.922                     -0.23772271
5.923                     -0.23703598
5.924                     -0.23635272
5.925                     -0.23567291
5.926                     -0.23499652
5.927                     -0.23432353
5.928                     -0.23365392
5.929                     -0.23298766
5.93                     -0.23232474
5.931                     -0.23166513
5.932                     -0.23100882
5.933                     -0.23035577
5.934                     -0.22970597
5.935                      -0.2290594
5.936                     -0.22841604
5.937                     -0.22777586
5.938                     -0.22713885
5.939                     -0.22650498
5.94                     -0.22587424
5.941                      -0.2252466
5.942                     -0.22462205
5.943                     -0.22400056
5.944                     -0.22338212
5.945                      -0.2227667
5.946                     -0.22215429
5.947                     -0.22154487
5.948                     -0.22093842
5.949                     -0.22033492
5.95                     -0.21973435
5.951                     -0.21913669
5.952                     -0.21854193
5.953                     -0.21795005
5.954                     -0.21736102
5.955                     -0.21677483
5.956                     -0.21619147
5.957                     -0.21561091
5.958                     -0.21503314
5.959                     -0.21445814
5.96                     -0.21388589
5.961                     -0.21331638
5.962                     -0.21274959
5.963                      -0.2121855
5.964                     -0.21162409
5.965                     -0.21106536
5.966                     -0.21050928
5.967                     -0.20995583
5.968                       -0.209405
5.969                     -0.20885678
5.97                     -0.20831115
5.971                     -0.20776809
5.972                     -0.20722758
5.973                     -0.20668962
5.974                     -0.20615418
5.975                     -0.20562125
5.976                     -0.20509082
5.977                     -0.20456286
5.978                     -0.20403738
5.979                     -0.20351434
5.98                     -0.20299374
5.981                     -0.20247556
5.982                     -0.20195978
5.983                      -0.2014464
5.984                     -0.20093539
5.985                     -0.20042675
5.986                     -0.19992046
5.987                      -0.1994165
5.988                     -0.19891486
5.989                     -0.19841554
5.99                      -0.1979185
5.991                     -0.19742375
5.992                     -0.19693126
5.993                     -0.19644103
5.994                     -0.19595303
5.995                     -0.19546727
5.996                     -0.19498372
5.997                     -0.19450236
5.998                      -0.1940232
5.999                     -0.19354622
   6                     -0.19307139


